Towards Change Impact Analysis in Microservices-based System Evolution

Cloud-native systems are the mainstream for enterprise solutions, given their scalability, resilience, and other benefits. While the benefits of cloud-native systems fueled by microservices are known, less guidance exists on their evolution. One could assume that since microservices encapsulate their code, code changes remain encapsulated as well; however, the community is becoming more aware of the possible consequences of code change propagation across microservices. Moreover, an active mitigation instrument for negative consequences of change propagation across microservices (i.e., ripple effect) is yet missing, but the microservice community would greatly benefit from it. This paper introduces what it could look like to have an infrastructure to assist with change impact analysis across the entire microservice system and intends to facilitate advancements in laying out the foundations and building guidelines on microservice system evolution. It shares a new direction for incremental software architecture reconstruction that could serve as the infrastructure concept and demonstrates early results from prototyping to illustrate the potential impact.

==> Metrics_Train_Ticket.csv <==
Index,Greedy Microservices,Hub-like Microservices,Service Chains (MS level),Wrong Cuts,No Healthchecks,No API Gateway,Invalid Call (System),Uncalled Endpoint (System),Service Method Modified (Delta)
1,0,0,0,0,0,1,0,0,0
2,0,0,0,42,52,1,159,232,1
3,0,0,0,42,52,1,159,232,0
4,0,0,0,42,52,1,159,232,0
5,0,0,0,42,52,1,159,232,0
6,0,0,0,42,52,1,159,232,0
7,0,0,0,42,52,1,159,232,0
8,0,0,0,42,52,1,159,232,0
9,0,0,0,42,52,1,159,232,0
10,0,0,0,42,52,1,159,232,0
11,0,0,0,42,52,1,159,232,0
12,0,0,0,42,52,1,159,232,0
13,0,0,0,42,52,1,159,232,0
14,0,0,0,42,52,1,159,232,0
15,0,0,0,42,52,1,159,232,0
16,0,0,0,42,52,1,159,232,0
17,0,0,0,42,52,1,159,232,0
18,0,0,0,42,52,1,159,232,0
19,0,0,0,42,52,1,159,232,0
20,0,0,0,42,52,1,159,232,36
21,0,0,0,42,52,1,159,232,36
22,0,0,0,42,52,1,159,232,36
23,0,0,0,42,52,1,159,235,0
24,0,0,0,43,53,1,159,235,0
25,0,0,0,43,53,1,159,235,0
26,0,0,0,43,53,1,159,235,0
27,0,0,0,43,53,1,159,235,0
28,0,0,0,43,53,1,159,235,0
29,0,0,0,43,53,1,159,235,0
30,0,0,0,43,53,1,159,235,0
31,0,0,0,43,53,1,159,235,0
32,0,0,0,43,53,1,159,235,0
33,0,0,0,43,53,1,159,235,0
34,0,0,0,43,53,1,159,235,0
35,0,0,0,43,53,1,159,235,0
36,0,0,0,43,53,1,159,235,0
37,0,0,0,43,53,1,159,235,14
38,0,0,0,43,53,1,159,235,0
39,0,0,0,43,53,1,159,235,0
40,0,0,0,43,53,1,159,235,0
41,0,0,0,43,53,1,159,235,0
42,0,0,0,43,53,1,159,235,0
43,0,0,0,43,53,1,159,235,0
44,0,0,0,43,53,1,159,235,0
45,0,0,0,43,53,1,159,235,14
46,0,0,0,43,53,1,159,235,14
47,0,0,0,43,53,1,159,235,0
48,0,0,0,43,53,1,159,235,0
49,0,0,0,43,53,1,159,235,0
50,0,0,0,43,53,1,159,235,0
51,0,0,0,43,53,1,159,235,0
52,0,0,0,43,53,1,159,235,0
53,0,0,0,43,53,1,159,235,0
54,0,0,0,43,53,1,159,235,0
55,0,0,0,43,53,1,159,235,0
56,0,0,0,43,53,1,159,235,0
57,0,0,0,43,53,1,159,235,0
58,0,0,0,43,53,1,159,235,0
59,0,0,0,43,53,1,159,235,0
60,0,0,0,43,53,1,159,235,0
61,0,0,0,43,53,1,159,235,0
62,0,0,0,43,53,1,159,235,0
63,0,0,0,43,53,1,159,235,0
64,0,0,0,43,53,1,159,235,0
65,0,0,0,43,53,1,159,235,0
66,0,0,0,43,53,1,159,235,0
67,0,0,0,43,53,1,159,235,0
68,0,0,0,43,53,1,159,235,0
69,0,0,0,43,53,1,159,235,0
70,0,0,0,43,53,1,159,235,0
71,0,0,0,43,53,1,159,235,0
72,0,0,0,43,53,1,159,235,0
73,0,0,0,43,53,1,159,235,0
74,0,0,0,43,53,1,159,235,0
75,0,0,0,43,53,1,159,235,0
76,0,0,0,43,53,1,159,235,0
77,0,0,0,43,53,1,159,235,0
78,0,0,0,43,53,1,160,259,124
79,0,0,0,43,53,1,160,259,0
80,0,0,0,43,53,1,160,259,0
81,0,0,0,43,53,1,162,263,34
82,0,0,0,43,53,1,162,263,0
83,0,0,0,43,53,1,162,263,0
84,0,0,0,43,53,1,162,263,0
85,0,0,0,43,53,1,162,263,1
86,0,0,0,43,53,1,162,263,0
87,0,0,0,43,53,1,162,263,1
88,0,0,0,43,53,1,162,263,0
89,0,0,0,43,53,1,162,263,0
90,0,0,0,43,53,1,162,263,0
91,0,0,0,43,53,1,162,263,0
92,0,0,0,43,53,1,162,263,0
93,0,0,0,43,53,1,162,263,0
94,0,0,0,43,53,1,162,263,0
95,0,0,0,43,53,1,162,263,0
96,0,0,0,43,53,1,162,263,7
97,0,0,0,43,53,1,162,263,0
98,0,0,0,43,53,1,160,263,6
99,0,0,0,43,53,1,160,263,0
100,0,0,0,43,53,1,160,263,0
101,0,0,0,43,53,1,160,263,0
102,0,0,0,43,53,1,160,263,0
103,0,0,0,43,53,1,160,263,0
104,0,0,0,43,53,1,160,263,0
105,0,0,0,43,53,1,160,263,52
106,0,0,0,43,53,1,160,263,65
107,0,0,0,43,53,1,161,264,6
108,0,0,0,43,53,1,160,265,6
109,0,0,0,44,54,1,160,262,0
110,0,0,0,44,54,1,161,263,7
111,0,0,0,44,54,1,112,243,23
112,0,1,1,44,54,1,112,243,18
113,0,1,1,44,54,1,106,238,10
114,0,3,1,44,54,1,104,238,3
115,0,3,1,44,54,1,99,223,0
116,0,3,1,42,51,1,100,231,0
117,0,3,1,43,53,1,100,230,0
118,0,3,1,44,53,1,101,233,4
119,0,3,1,44,53,1,100,232,5
120,0,3,1,44,53,1,100,232,0
121,0,3,1,44,53,1,94,234,14
122,0,3,1,44,53,1,93,235,6
123,0,3,1,44,53,1,160,263,108
124,0,0,0,43,53,1,160,263,0
125,0,0,0,43,53,1,160,263,0
126,0,0,0,43,53,1,93,235,19
127,0,3,1,44,53,1,160,263,108
128,0,0,0,43,53,1,93,235,19
129,0,3,1,44,53,1,93,235,0
130,0,3,1,44,53,1,93,235,0
131,0,3,1,44,53,1,93,235,0
132,0,3,1,44,53,1,93,235,0
133,0,3,1,44,53,1,93,235,0
134,0,3,1,44,53,1,93,235,0
135,0,3,1,44,53,1,93,235,0
136,0,3,1,44,53,1,93,234,0
137,0,3,1,44,53,1,92,234,6
138,0,3,1,44,53,1,92,234,0
139,0,3,1,44,53,1,91,233,4
140,0,4,1,44,53,1,91,233,0
141,0,4,1,44,53,1,91,233,0
142,0,4,1,44,53,1,91,234,6
143,0,4,1,44,53,1,91,234,0
144,0,4,1,44,53,1,91,234,0
145,0,4,1,44,53,1,91,234,0
146,0,4,1,44,53,1,91,234,0
147,0,4,1,44,53,1,91,234,0
148,0,4,1,44,53,1,91,234,0
149,0,4,1,44,53,1,91,234,0
150,0,4,1,44,53,1,91,234,0
151,0,4,1,44,53,1,91,234,0
152,0,4,1,44,53,1,91,234,0
153,0,4,1,44,53,1,91,234,0
154,0,4,1,44,53,1,91,234,0
155,0,4,1,44,53,1,91,234,0
156,0,4,1,44,53,1,91,234,0
157,0,4,1,44,53,1,91,234,0
158,0,4,1,44,53,1,91,234,0
159,0,4,1,44,53,1,91,234,0
160,0,4,1,44,53,1,91,234,1
161,0,4,1,44,53,1,91,234,0
162,0,4,1,44,53,1,91,234,0
163,0,4,1,44,53,1,91,234,0
164,0,4,1,44,53,1,91,234,0
165,0,4,1,44,53,1,91,234,0
166,0,4,1,44,53,1,91,234,0
167,0,4,1,44,53,1,91,234,0
168,0,4,1,44,53,1,91,234,0
169,0,4,1,44,53,1,91,234,0
170,0,4,1,44,53,1,91,234,0
171,0,4,1,44,53,1,91,234,0
172,0,4,1,44,53,1,91,234,0
173,0,4,1,44,53,1,91,234,0
174,0,4,1,44,53,1,91,234,0
175,0,4,1,44,53,1,91,234,0
176,0,4,1,44,53,1,91,234,0
177,0,4,1,44,53,1,91,234,0
178,0,4,1,44,53,1,91,234,0
179,0,4,1,44,53,1,91,234,0
180,0,4,1,44,53,1,91,234,0
181,0,4,1,44,53,1,91,234,0
182,0,4,1,44,53,1,91,234,0
183,0,4,1,44,53,1,91,234,0
184,0,4,1,44,53,1,91,234,0
185,0,4,1,44,53,1,91,234,0
186,0,4,1,44,53,1,91,234,0
187,0,4,1,44,53,1,91,234,0
188,0,4,1,44,53,1,91,234,0
189,0,4,1,44,53,1,91,234,0
190,0,4,1,44,53,1,90,216,0
191,0,4,1,28,40,1,90,216,0
192,0,4,1,28,40,1,90,216,0
193,0,4,1,28,40,1,90,216,0
194,0,4,1,28,40,1,90,216,0
195,0,4,1,28,40,1,90,216,0
196,0,4,1,28,40,1,90,216,0
197,0,4,1,28,40,1,90,216,0
198,0,4,1,28,40,1,90,216,0
199,0,4,1,28,40,1,90,216,0
200,0,4,1,28,40,1,90,216,1
201,0,4,1,28,40,1,90,216,2
202,0,4,1,28,40,1,90,216,1
203,0,4,1,28,40,1,90,216,1
204,0,4,1,28,40,1,90,216,0
205,0,4,1,28,40,1,90,216,0
206,0,4,1,28,40,1,90,216,1
207,0,4,1,28,40,1,90,216,2
208,0,4,1,28,40,1,90,216,2
209,0,4,1,28,40,1,90,216,2
210,0,4,1,28,40,1,90,216,2
211,0,4,1,28,40,1,90,216,2
212,0,4,1,28,40,1,90,216,3
213,0,4,1,28,40,1,90,216,0
214,0,4,1,28,40,1,90,216,0
215,0,4,1,28,40,1,90,216,0
216,0,4,1,28,40,1,90,216,7
217,0,4,1,28,40,1,90,216,5
218,0,4,1,28,40,1,90,216,9
219,0,4,1,28,40,1,90,216,0
220,0,4,1,28,40,1,90,216,0
221,0,4,1,28,40,1,90,216,0
222,0,4,1,28,40,1,90,216,0
223,0,4,1,28,40,1,90,216,0
224,0,4,1,28,40,1,90,216,0
225,0,4,1,28,40,1,90,216,0
226,0,4,1,28,40,1,90,216,0
227,0,4,1,28,40,1,90,216,0
228,0,4,1,28,40,1,90,216,0
229,0,4,1,28,40,1,90,216,0
230,0,4,1,28,40,1,90,216,0
231,0,4,1,28,40,1,90,216,0
232,0,4,1,28,40,1,90,216,0
233,0,4,1,28,40,1,90,216,0
234,0,4,1,28,40,1,90,216,0
235,0,4,1,28,40,1,90,216,0
236,0,4,1,28,40,1,90,216,0
237,0,4,1,28,40,1,90,216,5
238,0,4,1,28,40,1,90,216,0
239,0,4,1,28,40,1,90,216,5
240,0,4,1,28,40,1,90,216,5
241,0,4,1,28,40,1,90,216,0
242,0,4,1,28,40,1,90,216,10
243,0,4,1,28,40,1,90,216,0
244,0,4,1,28,40,1,90,216,0
245,0,4,1,28,40,1,90,216,0
246,0,4,1,28,40,1,90,216,0
247,0,4,1,28,40,1,90,216,0
248,0,4,1,28,40,1,90,216,0
249,0,4,1,28,40,1,90,216,0
250,0,4,1,28,40,1,90,216,0
251,0,4,1,28,40,1,90,216,0
252,0,4,1,28,40,1,90,216,0
253,0,4,1,28,40,1,90,216,0
254,0,4,1,28,40,1,90,216,0
255,0,4,1,28,40,1,90,216,0
256,0,4,1,28,40,1,90,216,0
257,0,4,1,28,40,1,90,216,0
258,0,4,1,28,40,1,90,216,0
259,0,4,1,28,40,1,90,216,0
260,0,4,1,28,40,1,90,216,0
261,0,4,1,28,40,1,90,216,0
262,0,4,1,28,40,1,90,216,0
263,0,4,1,28,40,1,90,216,0
264,0,4,1,28,40,1,90,216,3
265,0,4,1,28,40,1,90,216,0
266,0,4,1,28,40,1,90,216,0
267,0,4,1,28,40,1,90,216,1
268,0,4,1,28,40,1,90,216,1
269,0,4,1,28,40,1,90,216,2
270,0,4,1,28,40,1,90,216,0
271,0,4,1,28,40,1,90,216,0
272,0,4,1,28,40,1,90,216,0
273,0,4,1,28,40,1,90,216,0
274,0,4,1,28,40,1,90,216,0
275,0,4,1,28,40,1,90,216,4
276,0,4,1,28,40,1,90,216,0
277,0,4,1,28,40,1,90,216,0
278,0,4,1,28,40,1,90,216,0
279,0,4,1,28,40,1,90,216,0
280,0,4,1,28,40,1,90,216,0
281,0,4,1,28,40,1,90,216,0
282,0,4,1,28,40,1,90,216,0
283,0,4,1,28,40,1,90,216,6
284,0,4,1,28,40,1,90,216,0
285,0,4,1,28,40,1,90,216,0
286,0,4,1,28,40,1,90,216,0
287,0,4,1,28,40,1,90,216,0
288,0,4,1,28,40,1,90,216,0
289,0,4,1,28,40,1,90,216,0
290,0,4,1,28,40,1,90,216,0
291,0,4,1,28,40,1,90,216,0
292,0,4,1,28,40,1,90,216,0
293,0,4,1,28,40,1,90,216,0
294,0,4,1,28,40,1,90,216,3
295,0,4,1,28,40,1,90,216,0
296,0,4,1,28,40,1,90,216,0
297,0,4,1,28,40,1,90,216,0
298,0,4,1,28,40,1,90,216,0
299,0,4,1,28,40,1,90,216,0
300,0,4,1,28,40,1,90,216,0
301,0,4,1,28,40,1,90,216,0
302,0,4,1,28,40,1,90,216,0
303,0,4,1,28,40,1,90,216,0
304,0,4,1,28,40,1,90,216,0
305,0,4,1,28,40,1,90,216,0
306,0,4,1,28,40,1,90,216,0
307,0,4,1,28,40,1,90,216,0
308,0,4,1,28,40,1,90,216,0
309,0,4,1,28,40,1,90,216,0
310,0,4,1,28,40,1,90,216,0
311,0,4,1,28,40,1,90,216,0
312,0,4,1,28,40,1,88,219,22
313,0,4,1,27,41,1,88,219,0
314,0,4,1,27,41,1,88,219,0
315,0,4,1,27,41,1,88,219,0
316,0,4,1,27,41,1,88,219,0
317,0,4,1,27,41,1,88,220,0
318,0,4,1,27,41,1,88,221,2
319,0,4,1,27,41,1,13,199,25
320,7,8,7,24,44,0,13,199,0
321,7,8,7,24,44,0,13,199,0
322,7,8,7,24,44,0,13,199,7
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,


==> data/java-microservice.csv <==
Index,AR1,AR2,AR3,AR4
1,0,0,0,0
2,0,8,0,0
3,0,8,0,0
4,0,8,0,0
5,0,8,0,0
6,0,8,0,0
7,0,8,0,0
8,0,8,0,0
9,0,8,0,0
10,0,8,0,0
11,0,8,0,0
12,0,13,1,0
13,0,13,0,0
14,0,13,0,0
15,0,13,1,0
16,0,13,0,0
17,0,14,0,0
18,0,14,0,0
19,0,19,0,0
20,0,19,0,0
21,0,19,0,0
22,0,19,0,0
23,0,19,0,0
24,0,19,0,0
25,0,19,0,0
26,0,19,0,0
27,0,19,0,0
28,0,19,0,0
29,0,19,0,0
30,0,19,0,0
31,0,19,0,0
32,0,19,0,0
33,0,19,0,0
34,0,19,0,0
35,0,19,1,0
36,0,19,0,0
37,0,21,0,0
38,0,21,0,0
39,0,21,0,0
40,0,21,0,0
41,0,21,0,0
42,0,21,0,0
43,0,21,0,0
44,0,21,0,0
45,0,21,0,0
46,0,21,0,0
47,0,21,0,0
48,0,21,0,0
49,0,21,0,0
50,0,21,0,0
51,0,21,0,0
52,0,21,0,0
53,0,21,0,0
54,0,21,0,0
55,0,21,0,0
56,0,21,0,0
57,0,21,0,0
58,0,21,0,0
59,0,21,0,0
60,0,21,0,0
61,0,21,0,0
62,0,21,0,0
63,0,21,0,0
64,0,21,0,0
65,0,21,0,0
66,0,21,0,0
67,0,21,0,0
68,0,21,0,0
69,0,21,0,0
70,0,21,0,0
71,0,21,0,0
72,0,21,0,0
73,0,21,0,0
74,0,21,0,0
75,0,21,0,0
76,0,21,0,0
77,0,21,0,0
78,0,21,0,0
79,0,21,0,0
80,0,21,0,0
81,0,21,0,0
82,0,21,0,0
83,0,21,0,0
84,0,21,0,0
85,0,21,0,0
86,0,21,0,0
87,0,21,0,0
88,0,21,0,0
89,0,21,0,0
90,0,22,0,0
91,0,23,0,0
92,0,22,0,0
93,0,22,0,0
94,0,21,0,0
95,0,21,0,0
96,0,20,0,0
97,0,20,0,0
98,0,20,0,0
99,0,20,0,0
100,0,20,0,0
101,0,20,0,0
102,0,20,0,0
103,0,20,0,0
104,0,20,0,0
105,0,20,0,0
106,0,20,0,0
107,0,21,0,0
108,0,21,0,0
109,0,21,0,0
110,0,21,0,0
111,0,21,0,0
112,0,20,0,0
113,0,21,0,0
114,0,21,0,0
115,0,21,0,0
116,0,21,0,0
117,0,21,0,0
118,0,21,0,0
119,0,21,0,0
120,0,21,0,0
121,0,21,0,0
122,0,21,0,0
123,0,21,0,0
124,0,21,0,0
125,0,21,0,0
126,0,21,0,0
127,0,21,0,0
128,0,21,0,0
129,0,21,0,0
130,0,21,0,0
131,0,21,0,0
132,0,21,0,0
133,0,21,0,0
134,0,21,0,0
135,0,21,0,0
136,0,21,0,0
137,0,21,0,0
138,0,21,0,0
139,0,21,0,0
140,0,21,0,0


==> data/sample-spring-microservices-new.csv <==
Index,AR1,AR2,AR3,AR4
1,0,0,0,0
2,0,0,0,0
3,0,5,0,0
4,0,9,0,0
5,0,9,0,0
6,0,16,0,0
7,0,16,0,0
8,0,16,0,0
9,0,16,0,0
10,0,16,0,0
11,0,16,0,0
12,0,16,0,0
13,0,16,0,0
14,0,16,0,0
15,0,16,0,0
16,0,16,0,0
17,0,16,0,0
18,0,16,0,0
19,0,16,0,0
20,0,16,0,0
21,0,16,0,0
22,0,16,0,0
23,0,16,0,0
24,0,16,0,0
25,0,16,0,0
26,0,16,0,0
27,0,16,0,0
28,0,16,0,0
29,0,16,0,0
30,0,16,0,0
31,0,16,0,0
32,0,16,0,0
33,0,16,0,0
34,0,16,0,0
35,0,16,0,0
36,0,16,0,0
37,0,16,0,0
38,0,16,0,0
39,0,16,0,0
40,0,16,0,0
41,0,16,0,0
42,0,16,0,0
43,0,16,0,0
44,0,16,0,0
45,0,16,0,0
46,0,16,0,0
47,0,16,0,0
48,0,16,0,0
49,0,16,0,0
50,0,16,0,0
51,0,16,0,0
52,0,16,0,0
53,0,16,0,0
54,0,16,0,0
55,0,16,0,0
56,0,16,0,0
57,0,16,0,0
58,0,16,0,0
59,0,16,0,0
60,0,16,0,0
61,0,16,0,0
62,0,16,0,0
63,0,16,0,0
64,0,16,0,0
65,0,16,0,0
66,0,16,0,0
67,0,16,0,0
68,0,16,0,0
69,0,16,0,0
70,0,16,0,0
71,0,16,0,0
72,0,16,0,0
73,0,16,0,0
74,0,16,0,0
75,0,16,0,0
76,0,16,0,0
77,0,16,0,0
78,0,16,0,0
79,0,16,0,0
80,0,16,0,0
81,0,16,0,0
82,0,16,0,0
83,0,16,0,0
84,0,16,0,0
85,0,16,0,0
86,0,16,0,0
87,0,16,0,0
88,0,16,0,0
89,0,16,0,0
90,0,16,0,0
91,0,16,0,0
92,0,16,0,0
93,0,16,0,0
94,0,16,0,0
95,0,16,0,0
96,0,16,0,0
97,0,16,0,0
98,0,16,0,0
99,0,16,0,0
100,0,16,0,0
101,0,16,0,0
102,0,16,0,0
103,0,16,0,0
104,0,16,0,0
105,0,16,0,0
106,0,16,0,0
107,0,16,0,0
108,0,16,0,0
109,0,16,0,0
110,0,16,0,0
111,0,16,0,0
112,0,16,0,0
113,0,16,0,0
114,0,16,0,0
115,0,16,0,0
116,0,16,0,0
117,0,16,0,0
118,0,16,0,0
119,0,16,0,0
120,0,16,0,0
121,0,16,0,0
122,0,16,0,0
123,0,16,0,0
124,0,16,0,0
125,0,16,0,0
126,0,16,0,0
127,0,16,0,0
128,0,16,0,0
129,0,16,0,0
130,0,16,0,0
131,0,16,0,0
132,0,16,0,0
133,0,16,0,0
134,0,16,0,0
135,0,16,0,0
136,0,16,0,0
137,0,16,0,0
138,0,16,0,0
139,0,16,0,0
140,0,16,0,0
141,0,16,0,0
142,0,16,0,0
143,0,16,0,0
144,0,16,0,0
145,0,16,0,0
146,0,16,0,0
147,0,16,0,0
148,0,16,0,0
149,0,16,0,0
150,0,16,0,0
151,0,16,0,0
152,0,16,0,0
153,0,16,0,0
154,0,16,0,0
155,0,16,0,0
156,0,16,0,0
157,0,16,0,0
158,0,16,0,0
159,0,16,0,0
160,0,16,0,0
161,0,16,0,0
162,0,16,0,0
163,0,16,0,0
164,0,16,0,0
165,0,16,0,0
166,0,16,0,0
167,0,16,0,0
168,0,16,0,0
169,0,16,0,0
170,0,16,0,0
171,0,16,0,0
172,0,16,0,0
173,0,16,0,0
174,0,16,0,0
175,0,16,0,0
176,0,16,0,0
177,0,16,0,0
178,0,16,0,0
179,0,16,0,0
180,0,16,0,0
181,0,16,0,0


==> data/train-ticket.csv <==
Index,AR1,AR2,AR3,AR4
1,0,0,0,0
2,0,0,0,0
3,4,130,0,0
4,4,130,0,0
5,4,130,0,0
6,4,130,0,0
7,4,130,0,0
8,4,130,0,0
9,4,130,0,0
10,4,130,0,0
11,4,130,0,0
12,4,130,0,0
13,4,130,0,0
14,4,130,0,0
15,4,130,0,0
16,4,130,0,0
17,4,130,0,0
18,4,130,0,0
19,4,130,0,0
20,4,130,0,0
21,4,130,0,0
22,4,130,0,0
23,4,130,0,0
24,4,133,0,0
25,4,133,0,0
26,4,133,0,0
27,4,133,0,0
28,4,133,0,0
29,4,133,0,0
30,4,133,0,0
31,4,133,0,0
32,4,133,0,0
33,4,133,0,0
34,4,133,0,0
35,4,133,0,0
36,4,133,0,0
37,4,133,0,0
38,4,133,0,0
39,4,133,0,0
40,4,133,0,0
41,4,133,0,0
42,4,133,0,0
43,4,133,0,0
44,4,133,0,0
45,4,133,0,0
46,4,133,0,0
47,4,133,0,0
48,4,133,0,0
49,4,133,0,0
50,4,133,0,0
51,4,133,0,0
52,4,133,0,0
53,4,133,0,0
54,4,133,0,0
55,4,133,0,0
56,4,133,0,0
57,4,133,0,0
58,4,133,0,0
59,4,133,0,0
60,4,133,0,0
61,4,133,0,0
62,4,133,0,0
63,4,133,0,0
64,4,133,0,0
65,4,133,0,0
66,4,133,0,0
67,4,133,0,0
68,4,133,0,0
69,4,133,0,0
70,4,133,0,0
71,4,133,0,0
72,4,133,0,0
73,4,133,0,0
74,4,133,0,0
75,4,133,0,0
76,4,133,0,0
77,4,133,0,0
78,4,133,0,0
79,4,121,1,0
80,4,121,0,0
81,4,121,0,0
82,4,124,0,0
83,4,124,0,0
84,4,124,0,0
85,4,124,0,0
86,4,124,0,0
87,4,124,0,0
88,4,124,0,0
89,4,124,0,0
90,4,124,0,0
91,4,124,0,0
92,4,124,0,0
93,4,124,0,0
94,4,124,0,0
95,4,124,0,0
96,4,124,0,0
97,4,124,0,0
98,4,124,0,0
99,4,160,1,0
100,4,160,0,0
101,4,160,0,0
102,4,160,0,0
103,4,160,0,0
104,4,160,0,0
105,4,160,0,0
106,4,160,0,0
107,4,160,0,0
108,21,171,0,0
109,23,174,3,0
110,42,184,0,0
111,73,208,4,0
112,41,185,19,0
113,40,185,6,0
114,34,180,3,0
115,28,177,0,0
116,33,169,0,0
117,33,176,0,0
118,33,175,0,0
119,30,174,2,0
120,26,170,0,0
121,26,170,0,0
122,20,169,0,0
123,19,170,1,0
124,4,160,100,0
125,4,160,0,0
126,4,160,0,0
127,19,170,11,0
128,4,160,100,0
129,19,170,11,0
130,19,170,0,0
131,19,170,0,0
132,19,170,0,0
133,19,170,0,0
134,19,170,0,0
135,19,170,0,0
136,19,170,0,0
137,19,169,0,0
138,17,169,0,0
139,17,169,0,0
140,16,168,0,0
141,16,168,0,0
142,16,168,0,0
143,16,169,0,0
144,16,169,0,0
145,15,168,0,0
146,15,168,0,0
147,15,168,0,0
148,15,168,0,0
149,15,168,0,0
150,15,168,0,0
151,15,168,0,0
152,15,168,0,0
153,15,168,0,0
154,15,168,0,0
155,15,168,0,0
156,15,168,0,0
157,15,168,0,0
158,15,168,0,0
159,15,168,0,0
160,15,168,0,0
161,15,168,0,0
162,15,168,0,0
163,15,168,0,0
164,15,168,0,0
165,15,168,0,0
166,15,168,0,0
167,15,168,0,0
168,15,168,0,0
169,15,168,0,0
170,15,168,0,0
171,15,168,0,0
172,15,168,0,0
173,15,168,0,0
174,15,168,0,0
175,15,168,0,0
176,15,168,0,0
177,15,168,0,0
178,15,168,0,0
179,15,168,0,0
180,15,168,0,0
181,15,168,0,0
182,15,168,0,0
183,15,168,0,0
184,15,168,0,0
185,15,168,0,0
186,15,168,0,0
187,15,168,0,0
188,15,168,0,0
189,15,168,0,0
190,15,168,0,0
191,16,152,0,0
192,16,152,0,0
193,16,152,0,0
194,16,152,0,0
195,16,152,0,0
196,16,152,0,0
197,16,152,0,1
198,16,152,0,0
199,16,152,0,0
200,16,152,0,0
201,16,152,0,0
202,16,152,0,0
203,16,152,0,1
204,16,152,0,0
205,16,152,0,0
206,16,152,0,0
207,16,152,0,1
208,16,152,0,0
209,16,152,0,2
210,16,152,0,0
211,16,152,0,1
212,16,152,0,1
213,16,152,0,0
214,16,152,0,0
215,16,152,0,0
216,16,152,0,0
217,16,152,0,0
218,16,152,0,0
219,16,152,0,3
220,16,152,0,0
221,16,152,0,0
222,16,152,0,0
223,16,152,0,0
224,16,152,0,0
225,16,152,0,0
226,16,152,0,0
227,16,152,0,0
228,16,152,0,0
229,16,152,0,0
230,16,152,0,0
231,16,152,0,0
232,16,152,0,0
233,16,152,0,0
234,16,152,0,0
235,16,152,0,0
236,16,152,0,0
237,16,152,0,0
238,30,166,0,0
239,30,166,0,0
240,16,152,0,0
241,30,166,0,0
242,30,166,0,0
243,30,166,0,0
244,30,166,0,0
245,30,166,0,0
246,30,166,0,0
247,30,166,0,0
248,30,166,0,0
249,30,166,0,0
250,30,166,0,0
251,30,166,0,0
252,30,166,0,0
253,30,166,0,0
254,30,166,0,0
255,30,166,0,0
256,30,166,0,0
257,30,166,0,0
258,30,166,0,0
259,30,166,0,0
260,30,166,0,0
261,30,166,0,0
262,30,166,0,0
263,30,166,0,0
264,30,166,0,0
265,30,166,0,0
266,30,166,0,0
267,30,166,0,0
268,30,166,0,0
269,30,166,0,0
270,30,166,0,0
271,30,166,0,0
272,30,166,0,0
273,30,166,0,0
274,30,166,0,0
275,30,166,0,0
276,30,166,0,0
277,30,166,0,0
278,30,166,0,0
279,30,166,0,0
280,30,166,0,0
281,30,166,0,0
282,30,166,0,0
283,30,166,0,0
284,30,165,0,0
285,30,165,0,0
286,30,165,0,0
287,30,165,0,0
288,30,165,0,0
289,30,165,0,0
290,30,165,0,0
291,30,165,0,0
292,30,165,0,0
293,30,165,0,0
294,30,165,0,0
295,30,165,0,0
296,30,165,0,0
297,30,165,0,0
298,30,165,0,0
299,30,165,0,0
300,30,165,0,0
301,30,165,0,0
302,30,165,0,0
303,30,165,0,0
304,30,165,0,0
305,30,165,0,0
306,30,165,0,0
307,30,165,0,0
308,30,165,0,0
309,30,165,0,0
310,30,165,0,0
311,30,165,0,0
312,30,165,0,0
313,30,169,2,0
314,30,169,0,0
315,30,169,0,0
316,30,169,0,0
317,30,169,0,0
318,30,170,0,0
319,30,171,0,0
320,30,190,9,17
321,30,190,0,0
322,30,190,0,0
323,30,190,0,0

